Tractable downfall of basis pursuit in structured sparse optimization

The problem of finding the sparsest solution to a linear underdetermined system of equations, often appearing, e.g., in data analysis, optimal control, system identification, or sensor selection problems, is considered. This non-convex problem is commonly solved by convexification via $\ell_1$-norm minimization, known as basis pursuit (BP). In this work, a class of structured matrices, representing the system of equations, is introduced for which (BP) tractably fails to recover the sparsest solution. In particular, this enables efficient identification of matrix columns corresponding to unrecoverable non-zero entries of the sparsest solution and determination of the uniqueness of such a solution. These deterministic guarantees complement popular probabilistic ones and provide insights into the a priori design of sparse optimization problems. As our matrix structures appear naturally in optimal control problems, we exemplify our findings based on a fuel-optimal control problem for a class of discrete-time linear time-invariant systems. Finally, we draw connections of our results to compressed sensing and common basis functions in geometric modeling.

==> p_bern_unimod.txt <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0329475e+01
   6.0000000e+00   1.5614951e+01
   7.0000000e+00   1.1897974e+01
   8.0000000e+00   5.4102560e+00
   9.0000000e+00   1.5020346e+00
   1.0000000e+01   2.3722942e-01
   1.1000000e+01   1.6457339e-02


==> p_multi_mode.txt <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   2.7249697e+01
   5.0000000e+00   1.4831848e+01
   6.0000000e+00   1.4962948e+01
   7.0000000e+00   1.1229000e+00
   8.0000000e+00   1.1157770e+00
   9.0000000e+00   1.0935308e+00
   1.0000000e+01   5.4590449e+00
   1.1000000e+01   6.4470579e-01
   1.2000000e+01   1.1151332e+00
   1.3000000e+01   3.6928454e+00
   1.4000000e+01   2.7323177e+00
   1.5000000e+01   1.1385751e+00
   1.6000000e+01   1.2303041e+00
   1.7000000e+01   2.8028036e-01
   1.8000000e+01   6.2908176e-01
   1.9000000e+01   6.5017014e-01
   2.0000000e+01   7.6826891e-02


==> u_1.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00  -1.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00


==> u_2.txt <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01  -5.4575905e-02
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   1.3497070e-02
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01  -7.5728163e-03
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   3.0951771e-03
   3.9000000e+01  -8.0854807e-04


==> unimodal_vector_v1.txt <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   9.9999998e-01
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   2.7921701e+01
   7.0000000e+00   1.1090246e+02
   8.0000000e+00   2.8892559e+02
   9.0000000e+00   6.0675404e+02
   1.0000000e+01   1.1131374e+03
   1.1000000e+01   1.8592649e+03
   1.2000000e+01   2.8974388e+03
   1.3000000e+01   4.2799455e+03
   1.4000000e+01   6.0581039e+03
   1.5000000e+01   8.2814712e+03
   1.6000000e+01   1.0997189e+04
   1.7000000e+01   1.4249454e+04
   1.8000000e+01   1.8079099e+04
   1.9000000e+01   2.2523273e+04
   2.0000000e+01   2.7615203e+04
   2.1000000e+01   3.3384033e+04
   2.2000000e+01   3.9854730e+04
   2.3000000e+01   4.7048042e+04
   2.4000000e+01   5.4980510e+04
   2.5000000e+01   6.3664515e+04
   2.6000000e+01   7.3108368e+04
   2.7000000e+01   8.3316424e+04
   2.8000000e+01   9.4289221e+04
   2.9000000e+01   1.0602364e+05
   3.0000000e+01   1.1851310e+05
   3.1000000e+01   1.3174769e+05
   3.2000000e+01   1.4571445e+05
   3.3000000e+01   1.6039751e+05
   3.4000000e+01   1.7577833e+05
   3.5000000e+01   1.9183589e+05
   3.6000000e+01   2.0854691e+05
   3.7000000e+01   2.2588608e+05
   3.8000000e+01   2.4382623e+05
   3.9000000e+01   2.6233855e+05
   4.0000000e+01   2.8139279e+05
   4.1000000e+01   3.0095745e+05
   4.2000000e+01   3.2099994e+05
   4.3000000e+01   3.4148681e+05
   4.4000000e+01   3.6238386e+05
   4.5000000e+01   3.8365633e+05
   4.6000000e+01   4.0526907e+05
   4.7000000e+01   4.2718666e+05
   4.8000000e+01   4.4937354e+05
   4.9000000e+01   4.7179417e+05
   5.0000000e+01   4.9441314e+05
   5.1000000e+01   5.1719525e+05
   5.2000000e+01   5.4010565e+05
   5.3000000e+01   5.6310995e+05
   5.4000000e+01   5.8617424e+05
   5.5000000e+01   6.0926525e+05
   5.6000000e+01   6.3235038e+05
   5.7000000e+01   6.5539776e+05
   5.8000000e+01   6.7837634e+05
   5.9000000e+01   7.0125591e+05
   6.0000000e+01   7.2400719e+05
   6.1000000e+01   7.4660182e+05
   6.2000000e+01   7.6901244e+05
   6.3000000e+01   7.9121269e+05
   6.4000000e+01   8.1317724e+05
   6.5000000e+01   8.3488183e+05
   6.6000000e+01   8.5630326e+05
   6.7000000e+01   8.7741942e+05
   6.8000000e+01   8.9820928e+05
   6.9000000e+01   9.1865293e+05
   7.0000000e+01   9.3873151e+05
   7.1000000e+01   9.5842730e+05
   7.2000000e+01   9.7772363e+05
   7.3000000e+01   9.9660492e+05
   7.4000000e+01   1.0150567e+06
   7.5000000e+01   1.0330654e+06
   7.6000000e+01   1.0506187e+06
   7.7000000e+01   1.0677052e+06
   7.8000000e+01   1.0843144e+06
   7.9000000e+01   1.1004370e+06
   8.0000000e+01   1.1160644e+06
   8.1000000e+01   1.1311892e+06
   8.2000000e+01   1.1458047e+06
   8.3000000e+01   1.1599053e+06
   8.4000000e+01   1.1734860e+06
   8.5000000e+01   1.1865429e+06
   8.6000000e+01   1.1990726e+06
   8.7000000e+01   1.2110728e+06
   8.8000000e+01   1.2225417e+06
   8.9000000e+01   1.2334785e+06
   9.0000000e+01   1.2438828e+06
   9.1000000e+01   1.2537550e+06
   9.2000000e+01   1.2630963e+06
   9.3000000e+01   1.2719081e+06
   9.4000000e+01   1.2801929e+06
   9.5000000e+01   1.2879533e+06
   9.6000000e+01   1.2951928e+06
   9.7000000e+01   1.3019151e+06
   9.8000000e+01   1.3081246e+06
   9.9000000e+01   1.3138261e+06
   1.0000000e+02   1.3190246e+06
   1.0100000e+02   1.3237259e+06
   1.0200000e+02   1.3279359e+06
   1.0300000e+02   1.3316609e+06
   1.0400000e+02   1.3349076e+06
   1.0500000e+02   1.3376828e+06
   1.0600000e+02   1.3399940e+06
   1.0700000e+02   1.3418485e+06
   1.0800000e+02   1.3432541e+06
   1.0900000e+02   1.3442188e+06
   1.1000000e+02   1.3447508e+06
   1.1100000e+02   1.3448583e+06
   1.1200000e+02   1.3445499e+06
   1.1300000e+02   1.3438343e+06
   1.1400000e+02   1.3427203e+06
   1.1500000e+02   1.3412166e+06
   1.1600000e+02   1.3393324e+06
   1.1700000e+02   1.3370767e+06
   1.1800000e+02   1.3344586e+06
   1.1900000e+02   1.3314874e+06
   1.2000000e+02   1.3281722e+06
   1.2100000e+02   1.3245224e+06
   1.2200000e+02   1.3205471e+06
   1.2300000e+02   1.3162557e+06
   1.2400000e+02   1.3116574e+06
   1.2500000e+02   1.3067614e+06
   1.2600000e+02   1.3015770e+06
   1.2700000e+02   1.2961133e+06
   1.2800000e+02   1.2903795e+06
   1.2900000e+02   1.2843846e+06
   1.3000000e+02   1.2781376e+06
   1.3100000e+02   1.2716475e+06
   1.3200000e+02   1.2649231e+06
   1.3300000e+02   1.2579731e+06
   1.3400000e+02   1.2508062e+06
   1.3500000e+02   1.2434310e+06
   1.3600000e+02   1.2358560e+06
   1.3700000e+02   1.2280895e+06
   1.3800000e+02   1.2201397e+06
   1.3900000e+02   1.2120149e+06
   1.4000000e+02   1.2037230e+06
   1.4100000e+02   1.1952719e+06
   1.4200000e+02   1.1866693e+06
   1.4300000e+02   1.1779229e+06
   1.4400000e+02   1.1690402e+06
   1.4500000e+02   1.1600285e+06
   1.4600000e+02   1.1508950e+06
   1.4700000e+02   1.1416469e+06
   1.4800000e+02   1.1322911e+06
   1.4900000e+02   1.1228344e+06
   1.5000000e+02   1.1132834e+06
   1.5100000e+02   1.1036447e+06
   1.5200000e+02   1.0939246e+06
   1.5300000e+02   1.0841294e+06
   1.5400000e+02   1.0742651e+06
   1.5500000e+02   1.0643377e+06
   1.5600000e+02   1.0543530e+06
   1.5700000e+02   1.0443166e+06
   1.5800000e+02   1.0342341e+06
   1.5900000e+02   1.0241108e+06
   1.6000000e+02   1.0139519e+06
   1.6100000e+02   1.0037625e+06
   1.6200000e+02   9.9354753e+05
   1.6300000e+02   9.8331184e+05
   1.6400000e+02   9.7306009e+05
   1.6500000e+02   9.6279678e+05
   1.6600000e+02   9.5252631e+05
   1.6700000e+02   9.4225295e+05
   1.6800000e+02   9.3198082e+05
   1.6900000e+02   9.2171392e+05
   1.7000000e+02   9.1145612e+05
   1.7100000e+02   9.0121116e+05
   1.7200000e+02   8.9098265e+05
   1.7300000e+02   8.8077409e+05
   1.7400000e+02   8.7058885e+05
   1.7500000e+02   8.6043019e+05
   1.7600000e+02   8.5030123e+05
   1.7700000e+02   8.4020500e+05
   1.7800000e+02   8.3014440e+05
   1.7900000e+02   8.2012222e+05
   1.8000000e+02   8.1014116e+05
   1.8100000e+02   8.0020378e+05
   1.8200000e+02   7.9031256e+05
   1.8300000e+02   7.8046987e+05
   1.8400000e+02   7.7067798e+05
   1.8500000e+02   7.6093905e+05
   1.8600000e+02   7.5125516e+05
   1.8700000e+02   7.4162828e+05
   1.8800000e+02   7.3206031e+05
   1.8900000e+02   7.2255304e+05
   1.9000000e+02   7.1310816e+05
   1.9100000e+02   7.0372731e+05
   1.9200000e+02   6.9441202e+05
   1.9300000e+02   6.8516375e+05
   1.9400000e+02   6.7598386e+05
   1.9500000e+02   6.6687365e+05
   1.9600000e+02   6.5783435e+05
   1.9700000e+02   6.4886710e+05
   1.9800000e+02   6.3997298e+05
   1.9900000e+02   6.3115298e+05
   2.0000000e+02   6.2240805e+05
   2.0100000e+02   6.1373906e+05
   2.0200000e+02   6.0514680e+05
   2.0300000e+02   5.9663203e+05
   2.0400000e+02   5.8819543e+05
   2.0500000e+02   5.7983761e+05
   2.0600000e+02   5.7155915e+05
   2.0700000e+02   5.6336055e+05
   2.0800000e+02   5.5524228e+05
   2.0900000e+02   5.4720474e+05
   2.1000000e+02   5.3924829e+05
   2.1100000e+02   5.3137322e+05
   2.1200000e+02   5.2357981e+05
   2.1300000e+02   5.1586825e+05
   2.1400000e+02   5.0823874e+05
   2.1500000e+02   5.0069138e+05
   2.1600000e+02   4.9322627e+05
   2.1700000e+02   4.8584346e+05
   2.1800000e+02   4.7854295e+05
   2.1900000e+02   4.7132471e+05
   2.2000000e+02   4.6418869e+05
   2.2100000e+02   4.5713478e+05
   2.2200000e+02   4.5016286e+05
   2.2300000e+02   4.4327276e+05
   2.2400000e+02   4.3646430e+05
   2.2500000e+02   4.2973725e+05
   2.2600000e+02   4.2309136e+05
   2.2700000e+02   4.1652636e+05
   2.2800000e+02   4.1004195e+05
   2.2900000e+02   4.0363779e+05
   2.3000000e+02   3.9731356e+05
   2.3100000e+02   3.9106887e+05
   2.3200000e+02   3.8490333e+05
   2.3300000e+02   3.7881653e+05
   2.3400000e+02   3.7280803e+05
   2.3500000e+02   3.6687740e+05
   2.3600000e+02   3.6102415e+05
   2.3700000e+02   3.5524782e+05
   2.3800000e+02   3.4954788e+05
   2.3900000e+02   3.4392384e+05
   2.4000000e+02   3.3837517e+05
   2.4100000e+02   3.3290131e+05
   2.4200000e+02   3.2750172e+05
   2.4300000e+02   3.2217583e+05
   2.4400000e+02   3.1692306e+05
   2.4500000e+02   3.1174282e+05
   2.4600000e+02   3.0663452e+05
   2.4700000e+02   3.0159755e+05
   2.4800000e+02   2.9663130e+05
   2.4900000e+02   2.9173514e+05
   2.5000000e+02   2.8690844e+05
   2.5100000e+02   2.8215057e+05
   2.5200000e+02   2.7746088e+05
   2.5300000e+02   2.7283873e+05
   2.5400000e+02   2.6828346e+05
   2.5500000e+02   2.6379441e+05
   2.5600000e+02   2.5937093e+05
   2.5700000e+02   2.5501235e+05
   2.5800000e+02   2.5071800e+05
   2.5900000e+02   2.4648721e+05
   2.6000000e+02   2.4231931e+05
   2.6100000e+02   2.3821362e+05
   2.6200000e+02   2.3416947e+05
   2.6300000e+02   2.3018618e+05
   2.6400000e+02   2.2626307e+05
   2.6500000e+02   2.2239947e+05
   2.6600000e+02   2.1859470e+05
   2.6700000e+02   2.1484808e+05
   2.6800000e+02   2.1115893e+05
   2.6900000e+02   2.0752657e+05
   2.7000000e+02   2.0395034e+05
   2.7100000e+02   2.0042956e+05
   2.7200000e+02   1.9696356e+05
   2.7300000e+02   1.9355166e+05
   2.7400000e+02   1.9019321e+05
   2.7500000e+02   1.8688753e+05
   2.7600000e+02   1.8363397e+05
   2.7700000e+02   1.8043187e+05
   2.7800000e+02   1.7728056e+05
   2.7900000e+02   1.7417940e+05
   2.8000000e+02   1.7112774e+05
   2.8100000e+02   1.6812494e+05
   2.8200000e+02   1.6517034e+05
   2.8300000e+02   1.6226332e+05
   2.8400000e+02   1.5940323e+05
   2.8500000e+02   1.5658945e+05
   2.8600000e+02   1.5382136e+05
   2.8700000e+02   1.5109833e+05
   2.8800000e+02   1.4841975e+05
   2.8900000e+02   1.4578501e+05
   2.9000000e+02   1.4319349e+05
   2.9100000e+02   1.4064460e+05
   2.9200000e+02   1.3813774e+05
   2.9300000e+02   1.3567232e+05
   2.9400000e+02   1.3324776e+05
   2.9500000e+02   1.3086346e+05
   2.9600000e+02   1.2851886e+05
   2.9700000e+02   1.2621338e+05
   2.9800000e+02   1.2394646e+05
   2.9900000e+02   1.2171754e+05
   3.0000000e+02   1.1952606e+05
   3.0100000e+02   1.1737147e+05
   3.0200000e+02   1.1525324e+05
   3.0300000e+02   1.1317082e+05
   3.0400000e+02   1.1112368e+05
   3.0500000e+02   1.0911129e+05
   3.0600000e+02   1.0713314e+05
   3.0700000e+02   1.0518870e+05
   3.0800000e+02   1.0327748e+05
   3.0900000e+02   1.0139895e+05
   3.1000000e+02   9.9552630e+04
   3.1100000e+02   9.7738021e+04
   3.1200000e+02   9.5954638e+04
   3.1300000e+02   9.4201999e+04
   3.1400000e+02   9.2479627e+04
   3.1500000e+02   9.0787054e+04
   3.1600000e+02   8.9123814e+04
   3.1700000e+02   8.7489450e+04
   3.1800000e+02   8.5883507e+04
   3.1900000e+02   8.4305539e+04
   3.2000000e+02   8.2755104e+04
   3.2100000e+02   8.1231765e+04
   3.2200000e+02   7.9735091e+04
   3.2300000e+02   7.8264658e+04
   3.2400000e+02   7.6820046e+04
   3.2500000e+02   7.5400839e+04
   3.2600000e+02   7.4006631e+04
   3.2700000e+02   7.2637016e+04
   3.2800000e+02   7.1291598e+04
   3.2900000e+02   6.9969982e+04
   3.3000000e+02   6.8671783e+04
   3.3100000e+02   6.7396617e+04
   3.3200000e+02   6.6144108e+04
   3.3300000e+02   6.4913885e+04
   3.3400000e+02   6.3705579e+04
   3.3500000e+02   6.2518831e+04
   3.3600000e+02   6.1353283e+04
   3.3700000e+02   6.0208585e+04
   3.3800000e+02   5.9084389e+04
   3.3900000e+02   5.7980354e+04
   3.4000000e+02   5.6896145e+04
   3.4100000e+02   5.5831428e+04
   3.4200000e+02   5.4785878e+04
   3.4300000e+02   5.3759171e+04
   3.4400000e+02   5.2750991e+04
   3.4500000e+02   5.1761025e+04
   3.4600000e+02   5.0788964e+04
   3.4700000e+02   4.9834506e+04
   3.4800000e+02   4.8897350e+04
   3.4900000e+02   4.7977203e+04
   3.5000000e+02   4.7073774e+04
   3.5100000e+02   4.6186777e+04
   3.5200000e+02   4.5315932e+04
   3.5300000e+02   4.4460960e+04
   3.5400000e+02   4.3621590e+04
   3.5500000e+02   4.2797551e+04
   3.5600000e+02   4.1988580e+04
   3.5700000e+02   4.1194417e+04
   3.5800000e+02   4.0414804e+04
   3.5900000e+02   3.9649489e+04
   3.6000000e+02   3.8898225e+04
   3.6100000e+02   3.8160765e+04
   3.6200000e+02   3.7436870e+04
   3.6300000e+02   3.6726302e+04
   3.6400000e+02   3.6028829e+04
   3.6500000e+02   3.5344220e+04
   3.6600000e+02   3.4672251e+04
   3.6700000e+02   3.4012698e+04
   3.6800000e+02   3.3365343e+04
   3.6900000e+02   3.2729972e+04
   3.7000000e+02   3.2106372e+04
   3.7100000e+02   3.1494335e+04
   3.7200000e+02   3.0893656e+04
   3.7300000e+02   3.0304134e+04
   3.7400000e+02   2.9725571e+04
   3.7500000e+02   2.9157771e+04
   3.7600000e+02   2.8600543e+04
   3.7700000e+02   2.8053699e+04
   3.7800000e+02   2.7517052e+04
   3.7900000e+02   2.6990421e+04
   3.8000000e+02   2.6473626e+04
   3.8100000e+02   2.5966491e+04
   3.8200000e+02   2.5468841e+04
   3.8300000e+02   2.4980508e+04
   3.8400000e+02   2.4501322e+04
   3.8500000e+02   2.4031119e+04
   3.8600000e+02   2.3569737e+04
   3.8700000e+02   2.3117016e+04
   3.8800000e+02   2.2672801e+04
   3.8900000e+02   2.2236936e+04
   3.9000000e+02   2.1809270e+04
   3.9100000e+02   2.1389655e+04
   3.9200000e+02   2.0977944e+04
   3.9300000e+02   2.0573994e+04
   3.9400000e+02   2.0177663e+04
   3.9500000e+02   1.9788812e+04
   3.9600000e+02   1.9407304e+04
   3.9700000e+02   1.9033006e+04
   3.9800000e+02   1.8665786e+04
   3.9900000e+02   1.8305514e+04
   4.0000000e+02   1.7952062e+04
   4.0100000e+02   1.7605306e+04
   4.0200000e+02   1.7265123e+04
   4.0300000e+02   1.6931391e+04
   4.0400000e+02   1.6603992e+04
   4.0500000e+02   1.6282810e+04
   4.0600000e+02   1.5967730e+04
   4.0700000e+02   1.5658639e+04
   4.0800000e+02   1.5355427e+04
   4.0900000e+02   1.5057984e+04
   4.1000000e+02   1.4766205e+04
   4.1100000e+02   1.4479984e+04
   4.1200000e+02   1.4199219e+04
   4.1300000e+02   1.3923807e+04
   4.1400000e+02   1.3653651e+04
   4.1500000e+02   1.3388651e+04
   4.1600000e+02   1.3128713e+04
   4.1700000e+02   1.2873742e+04
   4.1800000e+02   1.2623645e+04
   4.1900000e+02   1.2378332e+04
   4.2000000e+02   1.2137713e+04
   4.2100000e+02   1.1901701e+04
   4.2200000e+02   1.1670210e+04
   4.2300000e+02   1.1443154e+04
   4.2400000e+02   1.1220452e+04
   4.2500000e+02   1.1002022e+04
   4.2600000e+02   1.0787783e+04
   4.2700000e+02   1.0577656e+04
   4.2800000e+02   1.0371566e+04
   4.2900000e+02   1.0169436e+04
   4.3000000e+02   9.9711908e+03
   4.3100000e+02   9.7767584e+03
   4.3200000e+02   9.5860667e+03
   4.3300000e+02   9.3990452e+03
   4.3400000e+02   9.2156248e+03
   4.3500000e+02   9.0357375e+03
   4.3600000e+02   8.8593168e+03
   4.3700000e+02   8.6862971e+03
   4.3800000e+02   8.5166142e+03
   4.3900000e+02   8.3502051e+03
   4.4000000e+02   8.1870077e+03
   4.4100000e+02   8.0269613e+03
   4.4200000e+02   7.8700062e+03
   4.4300000e+02   7.7160838e+03
   4.4400000e+02   7.5651367e+03
   4.4500000e+02   7.4171083e+03
   4.4600000e+02   7.2719432e+03
   4.4700000e+02   7.1295872e+03
   4.4800000e+02   6.9899867e+03
   4.4900000e+02   6.8530893e+03
   4.5000000e+02   6.7188437e+03
   4.5100000e+02   6.5871994e+03
   4.5200000e+02   6.4581067e+03
   4.5300000e+02   6.3315171e+03
   4.5400000e+02   6.2073829e+03
   4.5500000e+02   6.0856572e+03
   4.5600000e+02   5.9662940e+03
   4.5700000e+02   5.8492482e+03
   4.5800000e+02   5.7344756e+03
   4.5900000e+02   5.6219326e+03
   4.6000000e+02   5.5115767e+03
   4.6100000e+02   5.4033660e+03
   4.6200000e+02   5.2972594e+03
   4.6300000e+02   5.1932166e+03
   4.6400000e+02   5.0911980e+03
   4.6500000e+02   4.9911650e+03
   4.6600000e+02   4.8930793e+03
   4.6700000e+02   4.7969036e+03
   4.6800000e+02   4.7026013e+03
   4.6900000e+02   4.6101364e+03
   4.7000000e+02   4.5194735e+03
   4.7100000e+02   4.4305781e+03
   4.7200000e+02   4.3434160e+03
   4.7300000e+02   4.2579541e+03
   4.7400000e+02   4.1741596e+03
   4.7500000e+02   4.0920003e+03
   4.7600000e+02   4.0114448e+03
   4.7700000e+02   3.9324622e+03
   4.7800000e+02   3.8550221e+03
   4.7900000e+02   3.7790947e+03
   4.8000000e+02   3.7046510e+03
   4.8100000e+02   3.6316623e+03
   4.8200000e+02   3.5601005e+03
   4.8300000e+02   3.4899379e+03
   4.8400000e+02   3.4211477e+03
   4.8500000e+02   3.3537032e+03
   4.8600000e+02   3.2875784e+03
   4.8700000e+02   3.2227479e+03
   4.8800000e+02   3.1591865e+03
   4.8900000e+02   3.0968697e+03
   4.9000000e+02   3.0357734e+03
   4.9100000e+02   2.9758740e+03
   4.9200000e+02   2.9171482e+03
   4.9300000e+02   2.8595733e+03
   4.9400000e+02   2.8031271e+03
   4.9500000e+02   2.7477875e+03
   4.9600000e+02   2.6935332e+03
   4.9700000e+02   2.6403431e+03
   4.9800000e+02   2.5881964e+03
   4.9900000e+02   2.5370730e+03
   5.0000000e+02   2.4869530e+03


==> unimodal_vector_v2.txt <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   9.2816000e+00
   7.0000000e+00   2.1563200e+01
   8.0000000e+00   3.4471520e+01
   9.0000000e+00   4.5416512e+01
   1.0000000e+01   5.3061681e+01
   1.1000000e+01   5.7119029e+01
   1.2000000e+01   5.7959475e+01
   1.3000000e+01   5.6264464e+01
   1.4000000e+01   5.2785770e+01
   1.5000000e+01   4.8208773e+01
   1.6000000e+01   4.3091560e+01
   1.7000000e+01   3.7851361e+01
   1.8000000e+01   3.2776315e+01
   1.9000000e+01   2.8048051e+01
   2.0000000e+01   2.3766559e+01
   2.1000000e+01   1.9972972e+01
   2.2000000e+01   1.6668466e+01
   2.3000000e+01   1.3828933e+01
   2.4000000e+01   1.1415781e+01
   2.5000000e+01   9.3835355e+00
   2.6000000e+01   7.6849218e+00
   2.7000000e+01   6.2740845e+00
   2.8000000e+01   5.1084636e+00
   2.9000000e+01   4.1497460e+00
   3.0000000e+01   3.3642031e+00
   3.1000000e+01   2.7226417e+00
   3.2000000e+01   2.2001259e+00
   3.3000000e+01   1.7755799e+00
   3.4000000e+01   1.4313416e+00
   3.5000000e+01   1.1527131e+00
   3.6000000e+01   9.2753361e-01
   3.7000000e+01   7.4579025e-01
   3.8000000e+01   5.9927205e-01
   3.9000000e+01   4.8126884e-01
   4.0000000e+01   3.8631290e-01
   4.1000000e+01   3.0995999e-01
   4.2000000e+01   2.4860547e-01
   4.3000000e+01   1.9933104e-01
   4.4000000e+01   1.5977776e-01
   4.5000000e+01   1.2804141e-01
   4.6000000e+01   1.0258666e-01
   4.7000000e+01   8.2176857e-02
   4.8000000e+01   6.5816790e-02
   4.9000000e+01   5.2706164e-02
   5.0000000e+01   4.2201856e-02

